Dense Small Satellite Networks for Modern Terrestrial Communication Systems: Benefits, Infrastructure, and Technologies

Dense small satellite networks (DSSN) in low earth orbits (LEO) can benefit several mobile terrestrial communication systems (MTCS). However, the potential benefits can only be achieved through careful consideration of DSSN infrastructure and identification of suitable DSSN technologies. In this paper, we discuss several components of DSSN infrastructure including satellite formations, orbital paths, inter-satellite communication (ISC) links, and communication architectures for data delivery from source to destination. We also review important technologies for DSSN as well as the challenges involved in the use of these technologies in DSSN. Several open research directions to enhance the benefits of DSSN for MTCS are also identified in the paper. A case study showing the integration benefits of DSSN in MTCS is also included.

==> Author_Biographies.txt <==
Naveed Ul Hassan [M’08, SM’15] is currently an Associate Professor in the Department of Electrical Engineering Lahore University 
of Management Sciences (LUMS), Pakistan. He received B.E. degree from College of Aeronautical Engineering, Risalpur, Pakistan, in 2002, 
and M.S. and Ph.D. degress from Ecole Superieure d’Electricite, Gif-sur-Yvette, France, in 2006 and 2010, respectively. He is an
Associate Editor of IET Smart Grid. His research interests are in the areas of wireless communication, smart energy systems, blockchain 
technology, and indoor positioning systems. 

Chongwen Huang [M'15] obtained his B. Sc. degree in 2010 from Nankai University, Binhai College, M.Sc degree from the University of Electronic 
Science and Technology of China (UESTC, Chengdu) in 2013, and Ph.D. degree from Singapore University of Technology and Design (SUTD, Singapore) 
in Sep. 2019. From Sep. 2019, he becomes a post-doctoral researcher in SUTD.  Note that he is the corresponding author of this work. His main 
research interests are focused on holographic MIMO surfaces/intelligent surfaces, 5G/6G wireless communication, deep learning for 
5G/6G Technologies, etc.

Chau Yuen [S’02–M’08–SM’12] received the BEng and PhD degree from Nanyang Technological University (NTU), Singapore, in 2000 and 2004 respectively. He is the 
recipient of Lee Kuan Yew Gold Medal, Institution of Electrical Engineers Book Prize, Institute of Engineering of Singapore Gold Medal, 
Merck Sharp & Dohme Gold Medal and twice the recipient of Hewlett Packard Prize. Dr Yuen was a Post Doc Fellow in Lucent Technologies Bell Labs, 
Murray Hill during 2005. He was a Visiting Assistant Professor of Hong Kong Polytechnic University in 2008. During the period of 2006 ‐ 2010, 
he worked at the Institute for Infocomm Research (I2R, Singapore) as a Senior Research Engineer, where he was involved in an industrial project 
on developing an 802.11n Wireless LAN system, and participated actively in 3Gpp Long Term Evolution (LTE) and LTE‐Advanced (LTE‐A) standardization. 
He joined the Singapore University of Technology and Design as an assistant professor from June 2010, and received IEEE Asia-Pacific Outstanding 
Young Researcher Award on 2012. Dr Yuen serves as an Editor for IEEE Transaction on Communications and IEEE Transactions on Vehicular Technology, 
and awarded as Top Associate Editor from 2009 - 2015. He has 2 US patents and published over 350 research papers at international journals 
or conferences.

Ayaz Ahmad [S’08, M’15, SM’16] is Assistant Professor in Electrical and Computer Engineering Department, COMSATS University Islamabad - Wah Campus, 
Wah Cantt., Pakistan. He received his Master and Ph.D degrees both in wireless communication from SUPELEC, Gif-sur-Yvette, France, in 2008 and 2011, 
respectively. He has authored/co-authored several scientific publications. He has also edited a book and has served as guest editor for two special 
issues in IEEE Access. He is Associate Editor with IEEE Access and Springer Human-centric Computing and Information Sciences.

Yan Zhang [IEEE Fellow’20] received the Ph.D. degree from the School of Electrical and Electronics Engineering, Nanyang Technological University,
Singapore. He is currently a Full Professor with the Department of Informatics, University of Oslo, Oslo, Norway. His research interests include 
next generation wireless networks leading to 5G beyond/6G, green and secure cyber-physical systems (e.g., smart grid and transport). Dr. Zhang is an
Editor for several IEEE publications, including IEEE Communications Magazine, IEEE Network Magazine, IEEE Transactions on Vehicular Technology, 
IEEE Transactions on Industrial Informatics, IEEE Transactions on Green Communications and Networking, IEEE Communications Survey and Tutorials, 
IEEE Internet of Things Journal, IEEE Systems Journal, IEEE Vehicular Technology Magazine, and IEEE Blockchain Technical Briefs. He is a 
symposium/track chair in a number of conferences, including IEEE ICC 2021, IEEE Globecom 2017, IEEE PIMRC 2016, IEEE SmartGridComm 2015. He is an IEEE
Vehicular Technology Society Distinguished Lecturer during 2016-2020 and he is named as CCF 2019 Distinguished Speaker. He is the Chair of IEEE
Communications Society Technical Committee on Green Communications and Computing (TCGCC). He is an elected member of CCF Technical Committee
of Blockchain. In both 2019 and 2018, Prof. Zhang was a recipient of the global Highly Cited Researcher Award (Web of Science top 1% most cited
worldwide).


==> Corresponding_Author-Contact-Information.txt <==
Corresponding author:

Chau Yuen 
Email: yuenchau@sutd.edu.sg
Tel: +65 6303 6660
Address: Engineering Product Development at the Singapore University of Technology and Design (SUTD), 8 Somapah Road, Singapore 487372. 

 

==> Funding-Acknowledgement.txt <==
This research was supported by LUMS, Faculty Initiative Fund (FIF), 
in part by the SUTD-MIT International Design Centre (idc: idc.sutd.edu.sg), 
and the National Natural Science Foundation of China under Grant 61941102.

==> IEEE-Membership-Grades.txt <==
Naveed UL Hassan, Senior Member, IEEE 

Chongwen Huang, Member, IEEE

Chau Yuen, Senior Member, IEEE 

Ayaz Ahmad, Senior Member, IEEE 

Yan Zhang, Fellow, IEEE

==> List-of-figure-captions-and-tables.txt <==
List of Figures Captions:

Figure 1: GEO, MEO and LEO satellites.
Figure 2: Potential DSSN benefits for MTCS.
Figure 3: SGC system architectures in various MTCS Scenarios.
Figure 4: Energy efficiency versus density of small cells.


List of Tables:

Table I: DSSN Infrastructure
Table II: DSSN Technologies, Challenges and Solutions
